Equivalence of Dataflow Graphs via Rewrite Rules Using a Graph-to-Sequence Neural Model

In this work we target the problem of provably computing the equivalence between two programs represented as dataflow graphs. To this end, we formalize the problem of equivalence between two programs as finding a set of semantics-preserving rewrite rules from one into the other, such that after the rewrite the two programs are structurally identical, and therefore trivially equivalent. We then develop the first graph-to-sequence neural network system for program equivalence, trained to produce such rewrite sequences from a carefully crafted automatic example generation algorithm. We extensively evaluate our system on a rich multi-type linear algebra expression language, using arbitrary combinations of 100+ graph-rewriting axioms of equivalence. Our system outputs via inference a correct rewrite sequence for 96% of the 10,000 program pairs isolated for testing, using 30-term programs. And in all cases, the validity of the sequence produced and therefore the provable assertion of program equivalence is computable, in negligible time.

==> TODO.txt <==
Note: Label the highest 1 or 2 tasks with HIGH next to the owner name for easy visibility of the current
      active task needed.

0. Abstract
  - finished, ready for proofread => @Steve 

1. Intro
   - missing all references => @LNP
   - ready for proofread => @Steve

2. Motiv
   - missing all references => @LNP
   - ready for proofread => @Steve

3. Prog defs
   - missing all references => @LNP
   - ready for proofread => @Steve

4. Static equiv/prog generation
   - missing all references => @LNP
   - FIXME for 1-2 sentence about random sequence generation => @Steve
   - ready for proofread => @Steve

5. pe-graph2seq
   - missing all references => @LNP
   - ready for proofread => @Steve

6. Exp results
   - missing all references => @LNP
   - ready for proofread => @Steve
   - FIXME for nicer dohalf graph => @Steve

7. Related work

11) Finish related work for other parts
   => @LNP 

8. Conclusion 
  => @LNP

9. Appendix
13) Finish appendix
   - harmonize notation => @Steve
   - make the document look like an appendix (i.e., a 1-para intro about why we have it, like "here are more concrete details") => @Steve


Misc: 
14) Collect statistics on the test set vs. training set: exactly DONE
      a) which % of rows/tuples <P1,P2,RW> in test do we have such that <P1,P2,*> or <P2,P1,*> does not appear in train?
          99.9% (there are 10 instances out of 10,000 where <P1,P2> in test is either <P1,P2> or <P2,P1> in train)
      b) which % of rows/tuples <P1,P2,RW> in test do we have such that <P1,*,*> does not appear in train?
          99.48%
      c) which % of rows/tuples <P1,P2,RW> in test do we have such that <P2,*,*> does not appear in train?
          98.87%
      d) which % of rows/tuples <*,*,RW> in test do we have such that <*,*,RW> DOES appear in train?
          69.07%
      e) which % of rows/tuples <*,*,RW> in test do we have such that <*,*,RW> DOES *NOT* appear in train? (should be 100-d I hope)
          30.93%
      f) which % of rows/tuples <P1,*,RW> in test do we have such that <P1,*,RW> does appear in train? (note this one is more annoying to compute, so we can skip it if it's more than 5 min. work for you)
          0.00%  (I ran the perl script to check, but this is by definition going to be 0. Because <P1,P2,RW> is unique in the dataset and <P1,*,RW> maps directly to a single <P1,P2,RW> value).

      Other data:
        Of the 400,000 <P1,P2,RW> unique tuples in the training data, there are 399,952 unique instances of <P1,P2,*>
        Of the 10,000 <P1,P2,RW> unique tuples in the testing data, there are 10,000 unique instances of <P1,P2,*>
        Of the 10,000 <P1,P2,RW> unique tuples in the testing data, there are 9,998 unique instances of <P1,*,*>
        Of the 10,000 <P1,P2,RW> unique tuples in the testing data, there are 9,985 unique instances of <*,P2,*>
        Of the 10,000 <P1,P2,RW> unique tuples in the testing data, there are 5,947 unique instances of <*,*,RW>
  
      Once I see this data, I'll decide if I want to mention it in the paper and/or appendix.

 


   - Steve drive to Denver Friday afternoon for car appointment, take laptop.
     => @Steve

   - Find peace with 'probably not equal' phrase by reading prior sections.
     => @Steve
      As per our meeting, I still prefer the phrase 'not proven equal' to
      the phrase 'probably not equal'. The second phrasing to me requires some
      discussion of input program distributions. For example, given that our
      language does not support exponents, $a^2$ and $a*a$ would be 'not proven equal',
      but it would not be natural to say they are 'probably not equal'. That said,
      if the grammar is defined such that programs are limited in size as needed by
      our model and if 'equal' is defined as only being valid given our set of axioms,
      then maybe its valid to use 'probably not equal', so I'll look for that in
      the first 6 pages.
      ==>@LNP: point taken. We may adjust this phrasing tomorrow friday (no earlier). not proven equal is a clearly correct sentence.
   - Get specific numbers for percent of duplicates on subtuple (no duplicats
     exist for (p1,p2,rw).


Post-submission:
- Adjust 'Cancel' to include matrix inversion so that (*m A (im A)) => I is provable.
- Fix issues with scalar '0' sometimes being eaten during graph creation.
    For example, (* a 0) is basically sometimes becoming (* a Null), where
    the Null entry means no edges are created from the operator node. But in the
    current work, the network likely learned that if a binary operator has a null
    connection for one child then that child is '0'. It may have had neglible effect
    on the results, but it should be fixed and it might improve results.




